Finesse, Frequency domain INterferomEter Simulation SoftwarE

Finesse is a fast interferometer simulation program. For a given optical setup, it computes the light field amplitudes at every point in the interferometer assuming a steady state. To do so, the interferometer description is translated into a set of linear equations that are solved numerically. For convenience, a number of standard analyses can be performed automatically by the program, namely computing modulation-demodulation error signals, transfer functions, shot-noise-limited sensitivities, and beam shapes. Finesse can perform the analysis using the plane-wave approximation or Hermite-Gauss modes. The latter allows computation of the properties of optical systems like telescopes and the effects of mode matching and mirror angular positions.

==> pic/gr1.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{gr1.pdf}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(6638,4948)(1543,-5955)
\put(4933,-3217){\makebox(0,0)[lb]{\smash{{\SetFigFont{25}{30.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{1,0,0}$\Phi_0$}%
}}}}
\end{picture}%

